Spitzer IRS Observations of the Galactic Center: Shocked Gas in the Radio Arc Bubble

We present Spitzer IRS spectra (R ~600, 10 - 38 micron) of 38 positions in the Galactic Center (GC), all at the same Galactic longitude and spanning plus/minus 0.3 degrees in latitude. Our positions include the Arches Cluster, the Arched Filaments, regions near the Quintuplet Cluster, the ``Bubble'' lying along the same line-of-sight as the molecular cloud G0.11-0.11, and the diffuse interstellar gas along the line-of-sight at higher Galactic latitudes. From measurements of the [O IV], [Ne II], [Ne III], [Si II], [S III], [S IV], [Fe II], [Fe III], and H_2 S(0), S(1), and S(2) lines we determine the gas excitation and ionic abundance ratios. The Ne/H and S/H abundance ratios are ~ 1.6 times that of the Orion Nebula. The main source of excitation is photoionization, with the Arches Cluster ionizing the Arched Filaments and the Quintuplet Cluster ionizing the gas nearby and at lower Galactic latitudes including the far side of the Bubble. In addition, strong shocks ionize gas to O^{+3} and destroy dust grains, releasing iron into the gas phase (Fe/H ~ 1.3 times 10^{-6} in the Arched Filaments and Fe/H ~ 8.8 times 10^{-6} in the Bubble). The shock effects are particularly noticeable in the center of the Bubble, but O$^{+3}$ is present in all positions. We suggest that the shocks are due to the winds from the Quintuplet Cluster Wolf-Rayet stars. On the other hand, the H_2 line ratios can be explained with multi-component models of warm molecular gas in photodissociation regions without the need for H_2 production in shocks.

==> abstract.txt <==
Spitzer IRS Observations of the Galactic Center: Shocked Gas in the Radio Arc Bubble

Janet P. Simpson (1 and 2), Sean W. J. Colgan (1), Angela S. Cotera (2), Edwin F. Erickson (1), David J. Hollenbach (3), Michael J. Kaufman (4), Robert H. Rubin (1 and 5)

((1) NASA Ames Research Center, (2) SETI Institute, (3) NASA Ames Research Center, (4) Dept of Physics, San Jose State University, (5) Orion Enterprises)

We present Spitzer IRS spectra (R ~600, 10 - 38 micron) of 38 positions in the 
Galactic Center (GC), all at the same Galactic longitude and spanning pm 0.3 degrees in latitude. 
Our positions include the Arches Cluster, the Arched Filaments, regions near the Quintuplet Cluster, 
the ``Bubble'' lying along the same line-of-sight as the molecular cloud G0.11-0.11, 
and the diffuse interstellar gas along the line-of-sight at higher Galactic latitudes. 
From measurements of the [O IV], [Ne II], [Ne III], [Si II], [S III], [S IV], [Fe II], [Fe III], 
and H_2 S(0), S(1), and S(2) lines we determine the gas excitation and ionic abundance ratios.
The Ne/H and S/H abundance ratios are ~ 1.6 times that of the Orion Nebula. 
The main source of excitation is photoionization, with the Arches Cluster 
ionizing the Arched Filaments and the Quintuplet Cluster ionizing the gas nearby 
and at lower Galactic latitudes including the far side of the Bubble. 
In addition, strong shocks ionize gas to O^{+3} and destroy dust grains, 
releasing iron into the gas phase 
(Fe/H ~ 1.3 times 10^{-6} in the Arched Filaments and Fe/H ~ 8.8 times 10^{-6} in the Bubble). 
The shock effects are particularly noticeable in the center of the Bubble, 
but O$^{+3}$ is present in all positions. 
We suggest that the shocks are due to the winds from the Quintuplet Cluster Wolf-Rayet stars. 
On the other hand, the H_2 line ratios can be explained with 
multi-component models of warm molecular gas in photodissociation regions 
without the need for H_2 production in shocks.


